Monitoring the Violent Activity from the Inner Accretion Disk of the Seyfert 1.9 Galaxy NGC 2992 with RXTE

We present the results of a one year monitoring campaign of the Seyfert 1.9 galaxy NGC 2992 with RXTE. Historically, the source has been shown to vary dramatically in 2-10 keV flux over timescales of years and was thought to be slowly transitioning between periods of quiescence and active accretion. Our results show that in one year the source continuum flux covered almost the entire historical range, making it unlikely that the low-luminosity states correspond to the accretion mechanism switching off. During flaring episodes we found that a highly redshifted Fe K line appears, implying that the violent activity is occurring in the inner accretion disk, within ~100 gravitational radii of the central black hole. We also found that the spectral index of the X-ray continuum remained approximately constant during the large amplitude variability. These observations make NGC 2992 well-suited for future multi-waveband monitoring, as a test-bed for constraining accretion models.

==> n2992rxte_eprint_abstract.txt <==
\\
Title: Monitoring the Violent Activity from the Inner Accretion Disk of the Seyfert 1.9 Galaxy NGC 2992 with RXTE
Authors: Kendrah D. Murphy, Tahir Yaqoob, and Yuichi Terashima
Comments: Abstract is abridged. Accepted for publication in the September 2007 issue of ApJ. 
39 pages, 14 figures, 3 tables.
\\
We present the results of a one year monitoring campaign of the Seyfert 1.9 galaxy NGC 2992
with RXTE.  Historically, the source has been shown to vary dramatically in 2-10 keV
flux over timescales of years and was thought to be slowly transitioning between periods of
quiescence and active accretion.  Our results show that in one year the source continuum flux
covered almost the entire historical range, making it unlikely that the low-luminosity states
correspond to the accretion mechanism switching off.  During flaring episodes we found that a
highly redshifted Fe K line appears, implying that the violent activity is occurring in the
inner accretion disk, within ~100 gravitational radii of the central black hole.  We also
found that the spectral index of the X-ray continuum remained approximately constant
during the large amplitude variability.  These observations make NGC 2992 well-suited for
future multi-waveband monitoring, as a test-bed for constraining accretion models.

